Polynomial representatives of finite-field maps: a sharp dimensional dichotomy

Let $k=\mathbb{F}_q$. A polynomial representative of a finite-set map is a tuple of polynomials inducing that map on the rational-point grid. We prove a sharp distinction between a finite-set map and the geometry of its representatives. If $n=1$ or $n=2$, every polynomial representative of a permutation of $k^n$ has algebraically independent coordinates. If $n\geq3$, every set map $k^n\to k^n$ has both an algebraically independent and an algebraically dependent representative; the latter may be chosen to satisfy \[ F_2^q-F_2=(F_1^q-F_1)F_3. \] More generally, every map $k^m\to k^n$ has an algebraically independent representative exactly when $n\leq m$, while every such map has a dependent representative when $n\geq3$. The dependent construction combines an Artin--Schreier interpolation theorem, producing prescribed values by polynomials $A,B$ with $A^q-A\mid B^q-B$, with a three-coordinate suspension. For the identity on $k^3$, the scheme-theoretic image may be chosen to be exactly \[ V^q-V=(U^q-U)W, \] a smooth geometrically integral rational surface. We also establish low-degree and extension-field criteria forcing algebraic independence. An exact exhaustive computation additionally proves that every $2$-reduced representative of a permutation of $\mathbb{F}_2^3$ has algebraically independent coordinates.

==> Paper_A_f2_reduced_check_output.txt <==
Paper A: exact F_2^3 reduced-permutation verification
Python: 3.13.5 (cpython)
Arithmetic: exact over F_2; no external packages
Point encoding: mask = x + 2*y + 4*z

Representative:
  A = x*y + x*z + y*z
  B = y + z
  C = x + z + 1
  induced permutation = (4, 0, 6, 3, 2, 7, 1, 5)
  det Jac(A,B,C) = 0 in F_2[x,y,z]
  x = C + z + 1; y = B + z
  z^2 + A + B*C + B = 0

Exhaustive enumeration:
  reduced permutation representatives = 40320
  nonzero formal Jacobian determinant = 38976
  zero formal Jacobian determinant = 1344
  |GL(3,2)| = 168
  affine postcomposition orbit size = 1344
  zero-Jacobian set equals the affine postcomposition orbit: YES
  canonical zero-set SHA-256 = fcdae1086b785b7ccfc297ed33cd988dddc8d33343a218d96144a2998ecad917

Conclusion:
  Every 2-reduced representative of a permutation of F_2^3
  has algebraically independent coordinates.

Script SHA-256: 9b0cc993c2338b49b8d4c2917ae9494cdd8b6da21028dda4b4f19ac39b2fabfa

